Accurate quantification of blood flow wall shear stress using simulation-based imaging: a synthetic, comparative study

Simulation-based imaging (SBI) is a blood flow imaging technique that optimally fits a computational fluid dynamics (CFD) simulation to low-resolution, noisy magnetic resonance (MR) flow data to produce a high-resolution velocity field. In this work, we study the effectivity of SBI in predicting wall shear stress (WSS) relative to standard magnetic resonance imaging (MRI) postprocessing techniques using two synthetic numerical experiments: flow through an idealized, two-dimensional stenotic vessel and a model of an adult aorta. In particular, we study the sensitivity of these two approaches with respect to the Reynolds number of the underlying flow, the resolution of the MRI data, and the noise in the MRI data. We found that the SBI WSS reconstruction: 1) is insensitive to Reynolds number over the range considered (Re $\leq$ 1000), 2) improves as the amount of MRI data increases and provides accurate reconstructions with as little as three MRI voxels per diameter, and 3) degrades linearly as the noise in the data increases with a slope determined by the resolution of the MRI data. We also consider the sensitivity of SBI to the resolution of the CFD mesh and found there is flexibility in the mesh used for SBI, although the WSS reconstruction becomes more sensitive to other parameters, particularly the resolution of the MRI data, for coarser meshes. This indicates a fundamental trade-off between scan time (i.e., MRI data quality and resolution) and reconstruction time using SBI, which is inherently different than the trade-off between scan time and reconstruction quality observed in standard MRI postprocessing techniques.

==> _py/aorta_msh_textry.tikz <==
\begin{tikzpicture}
\begin{axis}[
axis equal image,
xtick={0, 0.065, 0.13},
ytick={-0.079, 0.0185, 0.116},
xmin=1e-05,
xmax=0.13,
ymin=-0.079,
ymax=0.116]
\addplot []
graphics [xmin=1e-05,xmax=0.13,ymin=-0.079,ymax=0.116] { _img/aorta_mesh.png};

\end{axis}
\end{tikzpicture}

==> _py/aorta_wss_dist.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=0,
xmax=1,
ymin=0,
ymax=0.16]
\addplot []
graphics [xmin=0,xmax=1,ymin=0,ymax=0.16] { _img/aorta_wss_dist_Re1000_noise20_vpd3.png};

\end{axis}
\end{tikzpicture}

==> _py/cfd_trials_wss_profile.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=0,
xmax=0.25,
ymin=0,
ymax=0.26818]
\addplot []
graphics [xmin=0,xmax=0.25,ymin=0,ymax=0.26818] { _img/cfd_trials_wss_profile_Re500_noise20_vpd5.png};

\end{axis}
\end{tikzpicture}
